SecV: Secure Code Partitioning via Multi-Language Secure Values

Trusted execution environments like Intel SGX provide \emph{enclaves}, which offer strong security guarantees for applications. Running entire applications inside enclaves is possible, but this approach leads to a large trusted computing base (TCB). As such, various tools have been developed to partition programs written in languages such as C or Java into \emph{trusted} and \emph{untrusted} parts, which are run in and out of enclaves respectively. However, those tools depend on language-specific taint-analysis and partitioning techniques. They cannot be reused for other languages and there is thus a need for tools that transcend this language barrier. We address this challenge by proposing a multi-language technique to specify sensitive code or data, as well as a multi-language tool to analyse and partition the resulting programs for trusted execution environments like Intel SGX. We leverage GraalVM's Truffle framework, which provides a language-agnostic abstract syntax tree (AST) representation for programs, to provide special AST nodes called \emph{secure nodes} that encapsulate sensitive program information. Secure nodes can easily be embedded into the ASTs of a wide range of languages via Truffle's \emph{polyglot API}. Our technique includes a multi-language dynamic taint tracking tool to analyse and partition applications based on our generic secure nodes. Our extensive evaluation with micro- and macro-benchmarks shows that we can use our technique for two languages (Javascript and \python), and that partitioned programs can obtain up to $14.5\%$ performance improvement as compared to unpartitioned versions.

==> plots/macro-bench/data/macro_kmeans.csv <==
dataset_size, nosgx_poly_ni(ms), sgx_part(ms), sgx_nopart(ms)
3000, 324.8, 00, 2745.2
6000, 423.6, 00, 3499.8
9000, 541, 00, 5393.2
12000, 686.2, 00, 7675.6

==> plots/macro-bench/data/macro_pagerank.csv <==
dataset_size,nosgx_poly_ni(ms),sgx_part(ms),sgx_nopart(ms)
1000, 1021, 4956.25, 6168.6
2000, 1287.8, 7548.5, 8573.2
3000, 1620.2, 10781, 11571.6
4000, 2110.2, 15448, 15922.2


==> plots/macro-bench/data/macro_regression.csv <==
dataset_size,nosgx_poly_ni(ms),sgx_part(ms),sgx_nopart(ms)
5000, 545, 2404, 2880.5
10000, 642, 2626, 3100
15000, 739, 2859, 3302
20000, 816.5, 3090.5, 3535


==> plots/macro-bench/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1


==> plots/micro-bench/data/cpu_js_no_analysis.csv <==
num_functions,avg_runtime(s)
10, 2.700000
20, 3.986000
30, 5.302000
40, 6.712000
50, 8.066000
60, 9.352000
70, 10.800000
80, 12.054000
90, 13.320000
100, 15.020000

==> plots/micro-bench/data/cpu_js_with_analysis.csv <==
num_functions,avg_runtime(s)
10, 4.958000
20, 6.842000
30, 8.568000
40, 10.524000
50, 12.186000
60, 13.700000
70, 15.582000
80, 17.880000
90, 19.768000
100, 21.814000


==> plots/micro-bench/data/cpu_py_no_analysis.csv <==
num_functions,avg_runtime(s)
10, 5.526000
20, 6.770000
30, 7.898000
40, 8.686000
50, 9.796000
60, 11.076000
70, 11.908000
80, 12.910000
90, 13.748000
100, 14.708000


==> plots/micro-bench/data/cpu_py_with_analysis.csv <==
num_functions,avg_runtime(s)
10, 8.456000
20, 9.028000
30, 9.938000
40, 10.926000
50, 12.572000
60, 13.652000
70, 15.102000
80, 15.946000
90, 17.964000
100, 19.576000


==> plots/micro-bench/data/io_js_no_analysis.csv <==
untrusted_percent, runtime(s)
0, 1.146000
10, 1.128000
20, 1.132000
30, 1.140000
40, 1.142000
50, 1.152000
60, 1.132000
70, 1.142000
80, 1.152000
90, 1.136000
100, 1.126000


==> plots/micro-bench/data/io_js_with_analysis.csv <==
untrusted_percent, runtime(s)
0, 1.194000
10, 1.208000
20, 1.172000
30, 1.206000
40, 1.212000
50, 1.202000
60, 1.200000
70, 1.208000
80, 1.194000
90, 1.216000
100, 1.222000



==> plots/micro-bench/data/js_double.csv <==
num_variables,secl_runtime(s),reg_runtime(s)
1000, 1.146000, 1.118000 
2000, 1.180000, 1.118000
3000, 1.176000, 1.118000
4000, 1.174000, 1.118000
5000, 1.184000, 1.118000
6000, 1.180000, 1.118000
7000, 1.178000, 1.118000
8000, 1.178000, 1.172000
9000, 1.186000, 1.164000
10000, 1.178000, 1.174000



==> plots/micro-bench/data/js_int.csv <==
num_variables,secl_runtime(s),reg_runtime(s)
1000, 1.182000, 1.120000
2000, 1.286000, 1.144000
3000, 1.172000, 1.136000
4000, 1.190000, 1.172000
5000, 1.172000, 1.168000
6000, 1.208000, 1.154000
7000, 1.292000, 1.174000
8000, 1.280000, 1.168000
9000, 1.148000, 1.164000
10000, 1.204000, 1.182000

==> plots/micro-bench/data/micro_js_search_find.csv <==
bench_name, nosgx_jvm(ms), nosgx_poly_ni(ms), sgx_poly_ni(ms), scone(ms)
1, 71.8, 37, 189.4, 00
2, 182.2, 94.8, 945.8, 00
3, 147.4, 88.2, 788.4, 00
4, 318.8, 295.6, 1260.6, 00
5, 152.6, 50.4, 209.8, 00

==> plots/micro-bench/data/python_double.csv <==
num_variables,secl_runtime(s),reg_runtime(s)
1000, 4.012000, 3.602000
2000, 4.106000, 3.624000
3000, 4.148000, 3.642000
4000, 3.930000, 3.702000
5000, 4.074000, 3.750000
6000, 4.136000, 3.810000
7000, 4.118000, 3.930000
8000, 5.402000, 4.344000
9000, 4.940000, 4.346000
10000, 4.872000, 4.602000



==> plots/micro-bench/data/python_int.csv <==
num_variables,secl_runtime(s),reg_runtime(s)
1000, 3.858000, 3.620000
2000, 3.786000, 3.652000
3000, 3.906000, 3.674000
4000, 3.950000, 3.628000
5000, 3.998000, 3.770000
6000, 4.468000, 3.792000
7000, 4.280000, 3.842000
8000, 4.216000, 3.822000
9000, 5.570000, 3.854000
10000, 5.060000, 3.934000





==> plots/micro-bench/data/sgx_run_js_io_part.csv <==
untrusted_percent, runtime(s)
0, 0.2771492
10, 0.2609974
20, 0.2455066
30,
40,
50, 0.1932136
60, 0.177336
70, 0.1590216
80, 0.1411776
90, 0.124704
100, 0.0848134

==> plots/micro-bench/data/synthetic_js_cpu.csv <==
untrusted_percent, runtime(s), #_ocalls
10, 0.8704138, 518
20, 0.7859148, 423
30, 0.763767, 403
40, 0.7417382, 383
50, 0.6962102, 288
60, 0.65682, 268
70, 0.6457516, 248
80, 0.5262478, 154
90, 0.4162058, 134
100, 0.2885734, 0

==> plots/micro-bench/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

